Photoevaporation vs. core-powered mass-loss: model comparison with the 3D radius gap

The EUV/X-ray photoevaporation and core-powered mass-loss models are both capable of reproducing the bimodality in the sizes of small, close-in exoplanets observed by the \textit{Kepler} space mission, often referred to as the "radius gap". However, it is unclear which of these two mechanisms dominates the atmospheric mass-loss which is likely sculpting the radius gap. In this work, we propose a new method of differentiating between the two models, which relies on analysing the radius gap in 3D parameter space. Using models for both mechanisms, and by performing synthetic transit surveys we predict the size and characteristics of a survey capable of discriminating between the two models. We find that a survey of $\gtrsim 5000$ planets, with a wide range in stellar mass and measurement uncertainties at a $\lesssim 5\%$ level is sufficient. Our methodology is robust against moderate false positive contamination of $\lesssim 10\%$. We perform our analysis on two surveys (which do not satisfy our requirements): the \textit{California Kepler Survey} and the \textit{Gaia-Kepler Survey} and find, unsurprisingly, that both data-sets are consistent with either model. We propose a hypothesis test to be performed on future surveys which can robustly ascertain which of the two mechanisms formed the radius gap, provided one dominates over the other.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> Photoevaporation Vs. Core-Powered Mass-Loss/LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
